Parallel Strong Connectivity Based on Faster Reachability

Computing strongly connected components (SCC) is a fundamental problems in graph processing. As today's real-world graphs are getting larger and larger, parallel SCC is increasingly important. SCC is challenging in the parallel setting and is particularly hard on large-diameter graphs. Many existing parallel SCC implementations can be even slower than Tarjan's sequential algorithm on large-diameter graphs. To tackle this challenge, we propose an efficient parallel SCC implementation using a new parallel reachability algorithm. Our solution is based on a novel idea referred to as vertical granularity control (VGC). It breaks the synchronization barriers to increase parallelism and hide scheduling overhead. To use VGC in our SCC algorithm, we also design an efficient data structure called the \emph{parallel hash bag}. It uses parallel dynamic resizing to avoid redundant work in maintaining frontiers (vertices processed in a round). We implement the parallel SCC algorithm by Blelloch et al.\ (J.\ ACM, 2020) using our new parallel reachability algorithm. We compare our implementation to the state-of-the-art systems, including GBBS, iSpan, Multi-step, and our highly optimized Tarjan's (sequential) algorithm, on 18 graphs, including social, web, $k$-NN, and lattice graphs. On a machine with 96 cores, our implementation is the fastest on 16 out of 18 graphs. On average (geometric means) over all graphs, our SCC is 6.0$\times$ faster than the best previous parallel code (GBBS), 12.8$\times$ faster than Tarjan's sequential algorithms, and 2.7$\times$ faster than the \emph{best existing implementation on each graph}. We believe that our techniques are of independent interest. We also apply our parallel hash bag and VGC scheme to other graph problems, including connectivity and least-element lists (LE-lists).

==> figures/LeList.txt <==
Parallel LE-List
com-orkut_sym.bin 
#vertices: 3072627 #edges: 234370166
initialize LE_LIST finish 
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 972908
----------------
pred_time 0.0218492
pack bag time 0.0172572
compute table size time 0.217498
resize table size time 0.165114
init table size time 0.0342338
multi_search time 0.6435
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 972908
----------------
pred_time 0.00623894
pack bag time 0.0170314
compute table size time 0.200906
resize table size time 0.0846999
init table size time 0.00554132
multi_search time 0.513434
LE-List cost: 0.583345
LE-List size: 16701062
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 972908
----------------
pred_time 0.00787902
pack bag time 0.0168951
compute table size time 0.199104
resize table size time 0.0745647
init table size time 0.00549936
multi_search time 0.498687
LE-List cost: 0.569803
LE-List size: 16701062
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 972908
----------------
pred_time 0.00968719
pack bag time 0.0171509
compute table size time 0.200481
resize table size time 0.0811319
init table size time 0.00581837
multi_search time 0.506449
LE-List cost: 0.581252
LE-List size: 16701062
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 972908
----------------
pred_time 0.00658393
pack bag time 0.0169179
compute table size time 0.195671
resize table size time 0.0797439
init table size time 0.00511336
multi_search time 0.499641
LE-List cost: 0.569111
LE-List size: 16701062
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 972908
----------------
pred_time 0.00847292
pack bag time 0.0174057
compute table size time 0.197008
resize table size time 0.084239
init table size time 0.00543284
multi_search time 0.507659
LE-List cost: 0.579582
LE-List size: 16701062
average LE-List cost: 0.576619
soc-LiveJournal1_sym.bin 
#vertices: 4847571 #edges: 85702474
initialize LE_LIST finish 
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 123182
----------------
pred_time 0.0200739
pack bag time 0.0293655
compute table size time 0.146921
resize table size time 0.0825531
init table size time 0.0283744
multi_search time 0.482956
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 123182
----------------
pred_time 0.0178878
pack bag time 0.0294604
compute table size time 0.138494
resize table size time 0.0371993
init table size time 0.00901175
multi_search time 0.405156
LE-List cost: 0.507317
LE-List size: 25921890
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 123182
----------------
pred_time 0.0103769
pack bag time 0.0293679
compute table size time 0.137815
resize table size time 0.0345833
init table size time 0.00796437
multi_search time 0.399797
LE-List cost: 0.493802
LE-List size: 25921890
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 123182
----------------
pred_time 0.013026
pack bag time 0.0296307
compute table size time 0.137137
resize table size time 0.0382688
init table size time 0.00795317
multi_search time 0.403057
LE-List cost: 0.499784
LE-List size: 25921890
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 123182
----------------
pred_time 0.0110991
pack bag time 0.0297353
compute table size time 0.136539
resize table size time 0.0498126
init table size time 0.00880337
multi_search time 0.421357
LE-List cost: 0.516385
LE-List size: 25921890
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 123182
----------------
pred_time 0.00962996
pack bag time 0.0301378
compute table size time 0.13751
resize table size time 0.0326681
init table size time 0.00810885
multi_search time 0.398625
LE-List cost: 0.492351
LE-List size: 25921890
average LE-List cost: 0.501928
twitter_sym.bin 
#vertices: 41652231 #edges: 2405026092
initialize LE_LIST finish 
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 5776283
----------------
pred_time 0.0950689
pack bag time 0.0923297
compute table size time 1.84064
resize table size time 0.164131
init table size time 0.122978
multi_search time 4.19791
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 5776283
----------------
pred_time 0.0818441
pack bag time 0.0997643
compute table size time 1.79749
resize table size time 0.18482
init table size time 0.0797863
multi_search time 4.12499
LE-List cost: 4.8839
LE-List size: 180625640
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 5776283
----------------
pred_time 0.093931
pack bag time 0.0941288
compute table size time 1.80285
resize table size time 0.181354
init table size time 0.0878453
multi_search time 4.11115
LE-List cost: 4.88151
LE-List size: 180625640
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 5776283
----------------
pred_time 0.119911
pack bag time 0.0952423
compute table size time 1.75741
resize table size time 0.179184
init table size time 0.0757809
multi_search time 4.04878
LE-List cost: 4.85187
LE-List size: 180625640
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 5776283
----------------
pred_time 0.093327
pack bag time 0.0934427
compute table size time 1.77404
resize table size time 0.24898
init table size time 0.0917661
multi_search time 4.14718
LE-List cost: 4.92809
LE-List size: 180625640
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 5776283
----------------
pred_time 0.111376
pack bag time 0.0927062
compute table size time 1.78515
resize table size time 0.194113
init table size time 0.0763574
multi_search time 4.08087
LE-List cost: 4.86262
LE-List size: 180625640
average LE-List cost: 4.8816
friendster_sym.bin 
#vertices: 65608366 #edges: 3612134270
initialize LE_LIST finish 
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 11794434
----------------
pred_time 0.324844
pack bag time 0.293645
compute table size time 6.73534
resize table size time 4.84934
init table size time 0.32796
multi_search time 23.3261
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 11794434
----------------
pred_time 0.224489
pack bag time 0.284267
compute table size time 6.7291
resize table size time 4.56207
init table size time 0.414099
multi_search time 23.0161
LE-List cost: 24.8305
LE-List size: 426030310
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 11794434
----------------
pred_time 0.336805
pack bag time 0.32905
compute table size time 6.80457
resize table size time 4.53641
init table size time 0.50796
multi_search time 23.1837
LE-List cost: 25.0748
LE-List size: 426030310
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 11794434
----------------
pred_time 0.32241
pack bag time 0.284958
compute table size time 6.84625
resize table size time 4.53807
init table size time 0.457394
multi_search time 23.1473
LE-List cost: 25.01
LE-List size: 426030310
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 11794434
----------------
pred_time 0.2739
pack bag time 0.291097
compute table size time 6.80106
resize table size time 4.53703
init table size time 0.452624
multi_search time 23.0736
LE-List cost: 24.916
LE-List size: 426030310
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 11794434
----------------
pred_time 0.331995
pack bag time 0.306559
compute table size time 6.82281
resize table size time 4.58824
init table size time 0.31441
multi_search time 23.0305
LE-List cost: 24.911
LE-List size: 426030310
average LE-List cost: 24.9485
sd_arc_sym.bin 
#vertices: 89247739 #edges: 3880015728
initialize LE_LIST finish 
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 8526831
----------------
pred_time 0.285552
pack bag time 0.27699
compute table size time 4.6207
resize table size time 0.872718
init table size time 0.448566
multi_search time 12.1184
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 8526831
----------------
pred_time 0.266492
pack bag time 0.294667
compute table size time 4.64162
resize table size time 0.829417
init table size time 0.289617
multi_search time 11.9227
LE-List cost: 13.9433
LE-List size: 479038867
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 8526831
----------------
pred_time 0.307154
pack bag time 0.265575
compute table size time 4.46996
resize table size time 0.879938
init table size time 0.325506
multi_search time 11.7558
LE-List cost: 13.8076
LE-List size: 479038867
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 8526831
----------------
pred_time 0.291445
pack bag time 0.302645
compute table size time 4.46182
resize table size time 0.831804
init table size time 0.365888
multi_search time 11.7647
LE-List cost: 13.8607
LE-List size: 479038867
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 8526831
----------------
pred_time 0.28268
pack bag time 0.294112
compute table size time 4.50288
resize table size time 0.930192
init table size time 0.322979
multi_search time 11.8513
LE-List cost: 13.9114
LE-List size: 479038867
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 8526831
----------------
pred_time 0.330985
pack bag time 0.285856
compute table size time 4.47947
resize table size time 0.892434
init table size time 0.300863
multi_search time 11.7372
LE-List cost: 13.8174
LE-List size: 479038867
average LE-List cost: 13.8681
RoadUSA_sym.bin 
#vertices: 23947348 #edges: 57708624
initialize LE_LIST finish 
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 30056
----------------
pred_time 0.263316
pack bag time 1.9592
compute table size time 4.27695
resize table size time 0.484865
init table size time 0.394553
multi_search time 12.6492
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 30056
----------------
pred_time 0.174307
pack bag time 1.96151
compute table size time 4.25881
resize table size time 0.59544
init table size time 0.365246
multi_search time 12.6941
LE-List cost: 14.9471
LE-List size: 415761130
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 30056
----------------
pred_time 0.196518
pack bag time 1.96655
compute table size time 4.25791
resize table size time 0.64375
init table size time 0.361772
multi_search time 12.7747
LE-List cost: 14.956
LE-List size: 415761130
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 30056
----------------
pred_time 0.184735
pack bag time 1.97783
compute table size time 4.26354
resize table size time 0.658899
init table size time 0.355631
multi_search time 12.7932
LE-List cost: 14.9543
LE-List size: 415761130
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 30056
----------------
pred_time 0.193765
pack bag time 1.97936
compute table size time 4.26678
resize table size time 0.545904
init table size time 0.351683
multi_search time 12.6852
LE-List cost: 14.9114
LE-List size: 415761130
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 30056
----------------
pred_time 0.223294
pack bag time 1.98895
compute table size time 4.26476
resize table size time 0.585816
init table size time 0.356091
multi_search time 12.7521
LE-List cost: 14.9809
LE-List size: 415761130
average LE-List cost: 14.9499
Germany_sym.bin 
#vertices: 12277375 #edges: 32266600
initialize LE_LIST finish 
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 1647478
----------------
pred_time 0.148089
pack bag time 0.65214
compute table size time 2.03596
resize table size time 0.171797
init table size time 0.122818
multi_search time 5.17135
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 1647478
----------------
pred_time 0.0806551
pack bag time 0.655261
compute table size time 2.01291
resize table size time 0.130897
init table size time 0.115951
multi_search time 5.08864
LE-List cost: 5.96172
LE-List size: 188654480
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 1647478
----------------
pred_time 0.100363
pack bag time 0.650698
compute table size time 2.0124
resize table size time 0.130666
init table size time 0.115661
multi_search time 5.08727
LE-List cost: 5.97871
LE-List size: 188654480
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 1647478
----------------
pred_time 0.106003
pack bag time 0.651155
compute table size time 2.02023
resize table size time 0.130075
init table size time 0.116733
multi_search time 5.10956
LE-List cost: 6.00807
LE-List size: 188654480
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 1647478
----------------
pred_time 0.095156
pack bag time 0.653019
compute table size time 2.00872
resize table size time 0.129588
init table size time 0.111669
multi_search time 5.11065
LE-List cost: 6.00438
LE-List size: 188654480
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 1647478
----------------
pred_time 0.0845509
pack bag time 0.654534
compute table size time 2.00709
resize table size time 0.131371
init table size time 0.118122
multi_search time 5.08594
LE-List cost: 5.9623
LE-List size: 188654480
average LE-List cost: 5.98304
Household.lines_5_sym.bin 
#vertices: 2049280 #edges: 13007884
initialize LE_LIST finish 
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 649473
----------------
pred_time 0.0292361
pack bag time 0.327937
compute table size time 0.908384
resize table size time 0.0431764
init table size time 0.0485678
multi_search time 2.06616
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 649473
----------------
pred_time 0.0113919
pack bag time 0.328178
compute table size time 0.879299
resize table size time 0.0233862
init table size time 0.0131123
multi_search time 1.96703
LE-List cost: 2.05376
LE-List size: 25152314
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 649473
----------------
pred_time 0.0101449
pack bag time 0.329154
compute table size time 0.880689
resize table size time 0.0286784
init table size time 0.0119455
multi_search time 1.98554
LE-List cost: 2.07169
LE-List size: 25152314
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 649473
----------------
pred_time 0.00962114
pack bag time 0.32855
compute table size time 0.88205
resize table size time 0.0332789
init table size time 0.012162
multi_search time 1.97962
LE-List cost: 2.06663
LE-List size: 25152314
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 649473
----------------
pred_time 0.00941205
pack bag time 0.327997
compute table size time 0.878253
resize table size time 0.027298
init table size time 0.0113256
multi_search time 1.96719
LE-List cost: 2.05197
LE-List size: 25152314
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 649473
----------------
pred_time 0.0111101
pack bag time 0.328111
compute table size time 0.878287
resize table size time 0.0236981
init table size time 0.0110238
multi_search time 1.96768
LE-List cost: 2.05669
LE-List size: 25152314
average LE-List cost: 2.06015
CHEM_5_sym.bin 
#vertices: 4208261 #edges: 29650038
initialize LE_LIST finish 
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1058674
----------------
pred_time 0.045388
pack bag time 0.996306
compute table size time 1.86972
resize table size time 0.0562856
init table size time 0.0480633
multi_search time 5.14511
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1058674
----------------
pred_time 0.0198309
pack bag time 0.996314
compute table size time 1.77757
resize table size time 0.0370672
init table size time 0.0209188
multi_search time 4.99608
LE-List cost: 5.35134
LE-List size: 48977773
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1058674
----------------
pred_time 0.0220358
pack bag time 0.997219
compute table size time 1.78032
resize table size time 0.0372255
init table size time 0.0207541
multi_search time 5.01448
LE-List cost: 5.38516
LE-List size: 48977773
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1058674
----------------
pred_time 0.036499
pack bag time 0.99729
compute table size time 1.77894
resize table size time 0.0370545
init table size time 0.0217161
multi_search time 5.0236
LE-List cost: 5.40067
LE-List size: 48977773
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1058674
----------------
pred_time 0.0264001
pack bag time 0.999015
compute table size time 1.7803
resize table size time 0.0384929
init table size time 0.0207045
multi_search time 5.00396
LE-List cost: 5.36825
LE-List size: 48977773
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1058674
----------------
pred_time 0.026516
pack bag time 0.998821
compute table size time 1.77938
resize table size time 0.0371175
init table size time 0.0220461
multi_search time 5.01024
LE-List cost: 5.37127
LE-List size: 48977773
average LE-List cost: 5.37534
GeoLifeNoScale_2_sym.bin 
#vertices: 24876978 #edges: 65353744
initialize LE_LIST finish 
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.0443411
pack bag time 0.530241
compute table size time 0.682241
resize table size time 0.203699
init table size time 0.101444
multi_search time 2.83012
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.0316038
pack bag time 0.530865
compute table size time 0.594369
resize table size time 0.150741
init table size time 0.0598102
multi_search time 2.63939
LE-List cost: 2.86023
LE-List size: 78937740
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.0353839
pack bag time 0.530455
compute table size time 0.5931
resize table size time 0.191854
init table size time 0.0536234
multi_search time 2.6678
LE-List cost: 2.89209
LE-List size: 78937740
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.028585
pack bag time 0.530307
compute table size time 0.598418
resize table size time 0.178258
init table size time 0.0707338
multi_search time 2.68902
LE-List cost: 2.90647
LE-List size: 78937740
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.0408239
pack bag time 0.529586
compute table size time 0.593399
resize table size time 0.163584
init table size time 0.0636733
multi_search time 2.64694
LE-List cost: 2.87722
LE-List size: 78937740
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.0272889
pack bag time 0.528849
compute table size time 0.59134
resize table size time 0.181023
init table size time 0.0677762
multi_search time 2.67716
LE-List cost: 2.89324
LE-List size: 78937740
average LE-List cost: 2.88585
GeoLifeNoScale_5_sym.bin 
#vertices: 24876978 #edges: 157419630
initialize LE_LIST finish 
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.241168
pack bag time 1.89093
compute table size time 4.00084
resize table size time 0.358289
init table size time 0.314136
multi_search time 11.913
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.0958738
pack bag time 1.89167
compute table size time 3.84312
resize table size time 0.44626
init table size time 0.254087
multi_search time 11.7735
LE-List cost: 12.4308
LE-List size: 232667338
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.109709
pack bag time 1.89313
compute table size time 3.837
resize table size time 0.373839
init table size time 0.249616
multi_search time 11.6748
LE-List cost: 12.3699
LE-List size: 232667338
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.13935
pack bag time 1.88727
compute table size time 3.83295
resize table size time 0.377176
init table size time 0.237037
multi_search time 11.6539
LE-List cost: 12.3507
LE-List size: 232667338
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.120424
pack bag time 1.89033
compute table size time 3.84982
resize table size time 0.412069
init table size time 0.278683
multi_search time 11.7734
LE-List cost: 12.4491
LE-List size: 232667338
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.108576
pack bag time 1.8806
compute table size time 3.85144
resize table size time 0.419628
init table size time 0.248853
multi_search time 11.7371
LE-List cost: 12.4269
LE-List size: 232667338
average LE-List cost: 12.4055
GeoLifeNoScale_10_sym.bin 
#vertices: 24876978 #edges: 304987076
initialize LE_LIST finish 
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.137398
pack bag time 0.889724
compute table size time 3.10875
resize table size time 0.550082
init table size time 0.444525
multi_search time 9.85887
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.110207
pack bag time 0.895524
compute table size time 3.04809
resize table size time 0.527737
init table size time 0.33879
multi_search time 9.68958
LE-List cost: 10.903
LE-List size: 317547429
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.108406
pack bag time 0.89507
compute table size time 3.03115
resize table size time 0.569337
init table size time 0.355723
multi_search time 9.71522
LE-List cost: 10.9346
LE-List size: 317547429
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.124317
pack bag time 0.890559
compute table size time 3.03457
resize table size time 0.586203
init table size time 0.367998
multi_search time 9.72599
LE-List cost: 10.955
LE-List size: 317547429
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.112159
pack bag time 0.899535
compute table size time 3.04631
resize table size time 0.628262
init table size time 0.402671
multi_search time 9.8541
LE-List cost: 11.0733
LE-List size: 317547429
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.113793
pack bag time 0.916337
compute table size time 3.04888
resize table size time 0.57956
init table size time 0.37682
multi_search time 9.80159
LE-List cost: 11.0379
LE-List size: 317547429
average LE-List cost: 10.9808
GeoLifeNoScale_15_sym.bin 
#vertices: 24876978 #edges: 453335148
initialize LE_LIST finish 
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.130846
pack bag time 0.810688
compute table size time 3.07781
resize table size time 0.602132
init table size time 0.405861
multi_search time 10.377
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.127996
pack bag time 0.811806
compute table size time 2.98255
resize table size time 0.830685
init table size time 0.293295
multi_search time 10.3776
LE-List cost: 11.672
LE-List size: 318803684
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.171261
pack bag time 0.805054
compute table size time 2.96955
resize table size time 0.794525
init table size time 0.386027
multi_search time 10.4134
LE-List cost: 11.7262
LE-List size: 318803684
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.126841
pack bag time 0.806615
compute table size time 2.95934
resize table size time 0.860667
init table size time 0.331083
multi_search time 10.4267
LE-List cost: 11.6892
LE-List size: 318803684
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.141093
pack bag time 0.802978
compute table size time 2.96183
resize table size time 0.838402
init table size time 0.311827
multi_search time 10.3628
LE-List cost: 11.7065
LE-List size: 318803684
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.142967
pack bag time 0.80529
compute table size time 2.96893
resize table size time 0.871369
init table size time 0.31882
multi_search time 10.4137
LE-List cost: 11.6851
LE-List size: 318803684
average LE-List cost: 11.6958
GeoLifeNoScale_20_sym.bin 
#vertices: 24876978 #edges: 601889686
initialize LE_LIST finish 
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.13598
pack bag time 0.685563
compute table size time 3.09263
resize table size time 0.623739
init table size time 0.398256
multi_search time 10.4852
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.168145
pack bag time 0.680943
compute table size time 2.99207
resize table size time 0.926117
init table size time 0.336655
multi_search time 10.6211
LE-List cost: 11.9501
LE-List size: 314051263
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.161817
pack bag time 0.682082
compute table size time 2.97982
resize table size time 0.923368
init table size time 0.336473
multi_search time 10.6002
LE-List cost: 11.8859
LE-List size: 314051263
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.177439
pack bag time 0.686429
compute table size time 2.98829
resize table size time 0.941675
init table size time 0.330063
multi_search time 10.6247
LE-List cost: 11.9168
LE-List size: 314051263
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.113361
pack bag time 0.679033
compute table size time 2.977
resize table size time 0.786728
init table size time 0.323734
multi_search time 10.4436
LE-List cost: 11.7211
LE-List size: 314051263
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 959686
----------------
pred_time 0.168487
pack bag time 0.678791
compute table size time 2.96459
resize table size time 0.867625
init table size time 0.371865
multi_search time 10.5702
LE-List cost: 11.8572
LE-List size: 314051263
average LE-List cost: 11.8662
Cosmo50_5_sym.bin 
#vertices: 321065547 #edges: 1956631970
initialize LE_LIST finish 
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 40360464
round 44 n_front 60540696
round 45 n_front 90811044
round 46 n_front 48632435
----------------
pred_time 2.26306
pack bag time 4.80869
compute table size time 23.9404
resize table size time 9.97789
init table size time 11.5719
multi_search time 111.484
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 40360464
round 44 n_front 60540696
round 45 n_front 90811044
round 46 n_front 48632435
----------------
pred_time 2.20298
pack bag time 4.85347
compute table size time 23.6298
resize table size time 9.79636
init table size time 11.6482
multi_search time 110.869
LE-List cost: 132.513
LE-List size: 5653710700
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 40360464
round 44 n_front 60540696
round 45 n_front 90811044
round 46 n_front 48632435
----------------
pred_time 2.26927
pack bag time 4.81719
compute table size time 23.5292
resize table size time 9.78313
init table size time 11.1865
multi_search time 110.167
LE-List cost: 131.627
LE-List size: 5653710700
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 40360464
round 44 n_front 60540696
round 45 n_front 90811044
round 46 n_front 48632435
----------------
pred_time 2.22757
pack bag time 4.7656
compute table size time 23.5488
resize table size time 9.78599
init table size time 12.1707
multi_search time 111.05
LE-List cost: 132.49
LE-List size: 5653710700
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 40360464
round 44 n_front 60540696
round 45 n_front 90811044
round 46 n_front 48632435
----------------
pred_time 2.17562
pack bag time 4.82545
compute table size time 23.5426
resize table size time 9.93016
init table size time 11.9286
multi_search time 111.021
LE-List cost: 132.445
LE-List size: 5653710700
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 40360464
round 44 n_front 60540696
round 45 n_front 90811044
round 46 n_front 48632435
----------------
pred_time 2.20182
pack bag time 4.86068
compute table size time 23.7379
resize table size time 9.784
init table size time 11.2795
multi_search time 110.574
LE-List cost: 131.752
LE-List size: 5653710700
average LE-List cost: 132.165
grid_10000_10000_sym.bin 
#vertices: 100000000 #edges: 400000000
initialize LE_LIST finish 
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 19279092
----------------
pred_time 0.914404
pack bag time 4.25728
compute table size time 10.1353
resize table size time 0.973027
init table size time 3.29366
multi_search time 37.8759
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 19279092
----------------
pred_time 1.06556
pack bag time 4.25882
compute table size time 10.1369
resize table size time 0.878259
init table size time 3.34833
multi_search time 37.8419
LE-List cost: 45.4941
LE-List size: 1727294608
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 19279092
----------------
pred_time 1.03649
pack bag time 4.22393
compute table size time 10.1163
resize table size time 0.889208
init table size time 3.31637
multi_search time 37.7092
LE-List cost: 45.2974
LE-List size: 1727294608
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 19279092
----------------
pred_time 1.02287
pack bag time 4.21841
compute table size time 10.1178
resize table size time 0.881876
init table size time 3.57789
multi_search time 37.9689
LE-List cost: 45.5794
LE-List size: 1727294608
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 19279092
----------------
pred_time 0.828772
pack bag time 4.23734
compute table size time 10.1124
resize table size time 0.881544
init table size time 3.43765
multi_search time 37.8731
LE-List cost: 45.2482
LE-List size: 1727294608
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 19279092
----------------
pred_time 1.16477
pack bag time 4.21402
compute table size time 10.086
resize table size time 0.893698
init table size time 3.27452
multi_search time 37.644
LE-List cost: 45.4275
LE-List size: 1727294608
average LE-List cost: 45.4093
grid_1000_10000_sym.bin 
#vertices: 10000000 #edges: 40000000
initialize LE_LIST finish 
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 2913408
----------------
pred_time 0.071949
pack bag time 1.06368
compute table size time 2.21485
resize table size time 0.283292
init table size time 0.120994
multi_search time 6.31228
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 2913408
----------------
pred_time 0.05567
pack bag time 1.06256
compute table size time 2.19761
resize table size time 0.300719
init table size time 0.0955286
multi_search time 6.28119
LE-List cost: 7.26282
LE-List size: 150996070
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 2913408
----------------
pred_time 0.0803511
pack bag time 1.06312
compute table size time 2.20333
resize table size time 0.280862
init table size time 0.10843
multi_search time 6.28043
LE-List cost: 7.28012
LE-List size: 150996070
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 2913408
----------------
pred_time 0.0608211
pack bag time 1.06365
compute table size time 2.19908
resize table size time 0.28339
init table size time 0.106047
multi_search time 6.28385
LE-List cost: 7.24845
LE-List size: 150996070
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 2913408
----------------
pred_time 0.063159
pack bag time 1.06403
compute table size time 2.20077
resize table size time 0.310431
init table size time 0.122485
multi_search time 6.321
LE-List cost: 7.28224
LE-List size: 150996070
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 2913408
----------------
pred_time 0.075567
pack bag time 1.07779
compute table size time 2.25197
resize table size time 0.287302
init table size time 0.110201
multi_search time 6.35886
LE-List cost: 7.34686
LE-List size: 150996070
average LE-List cost: 7.2841
grid_10000_10000_03_sym.bin 
#vertices: 100000000 #edges: 204409378
initialize LE_LIST finish 
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 19279092
----------------
pred_time 0.530499
pack bag time 5.49516
compute table size time 13.6126
resize table size time 2.50633
init table size time 1.92219
multi_search time 40.3665
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 19279092
----------------
pred_time 0.700994
pack bag time 5.47057
compute table size time 13.4747
resize table size time 2.48539
init table size time 1.97159
multi_search time 40.222
LE-List cost: 46.6274
LE-List size: 1405417295
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 19279092
----------------
pred_time 0.755463
pack bag time 5.49821
compute table size time 13.5288
resize table size time 2.47968
init table size time 1.92125
multi_search time 40.3495
LE-List cost: 46.8999
LE-List size: 1405417295
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 19279092
----------------
pred_time 0.654939
pack bag time 5.46608
compute table size time 13.5115
resize table size time 2.49291
init table size time 1.99195
multi_search time 40.372
LE-List cost: 46.8119
LE-List size: 1405417295
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 19279092
----------------
pred_time 0.654939
pack bag time 5.42681
compute table size time 13.4739
resize table size time 2.47003
init table size time 2.00958
multi_search time 40.262
LE-List cost: 46.6889
LE-List size: 1405417295
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 3543305
round 38 n_front 5314958
round 39 n_front 7972437
round 40 n_front 11958656
round 41 n_front 17937984
round 42 n_front 26906976
round 43 n_front 19279092
----------------
pred_time 0.748981
pack bag time 5.4087
compute table size time 13.4137
resize table size time 2.48173
init table size time 2.17649
multi_search time 40.3517
LE-List cost: 46.8245
LE-List size: 1405417295
average LE-List cost: 46.7705
grid_1000_10000_03_sym.bin 
#vertices: 10000000 #edges: 20445162
initialize LE_LIST finish 
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 2913408
----------------
pred_time 0.0683639
pack bag time 1.38444
compute table size time 3.361
resize table size time 0.0723481
init table size time 0.0702534
multi_search time 7.76731
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 2913408
----------------
pred_time 0.0622761
pack bag time 1.38323
compute table size time 3.29491
resize table size time 0.0598285
init table size time 0.0539279
multi_search time 7.69045
LE-List cost: 8.57185
LE-List size: 123514923
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 2913408
----------------
pred_time 0.0559912
pack bag time 1.38398
compute table size time 3.29603
resize table size time 0.0611324
init table size time 0.0499773
multi_search time 7.68957
LE-List cost: 8.56114
LE-List size: 123514923
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 2913408
----------------
pred_time 0.060833
pack bag time 1.38269
compute table size time 3.29879
resize table size time 0.0597796
init table size time 0.0479009
multi_search time 7.66758
LE-List cost: 8.55836
LE-List size: 123514923
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 2913408
----------------
pred_time 0.078079
pack bag time 1.38371
compute table size time 3.30173
resize table size time 0.060766
init table size time 0.0498877
multi_search time 7.67991
LE-List cost: 8.58364
LE-List size: 123514923
round 1 n_front 1
round 2 n_front 2
round 3 n_front 3
round 4 n_front 5
round 5 n_front 8
round 6 n_front 12
round 7 n_front 18
round 8 n_front 27
round 9 n_front 41
round 10 n_front 62
round 11 n_front 93
round 12 n_front 140
round 13 n_front 210
round 14 n_front 315
round 15 n_front 473
round 16 n_front 710
round 17 n_front 1065
round 18 n_front 1598
round 19 n_front 2397
round 20 n_front 3596
round 21 n_front 5394
round 22 n_front 8091
round 23 n_front 12137
round 24 n_front 18206
round 25 n_front 27309
round 26 n_front 40964
round 27 n_front 61446
round 28 n_front 92169
round 29 n_front 138254
round 30 n_front 207381
round 31 n_front 311072
round 32 n_front 466608
round 33 n_front 699912
round 34 n_front 1049868
round 35 n_front 1574802
round 36 n_front 2362203
round 37 n_front 2913408
----------------
pred_time 0.070322
pack bag time 1.38194
compute table size time 3.29395
resize table size time 0.0663037
init table size time 0.0536292
multi_search time 7.67289
LE-List cost: 8.55385
LE-List size: 123514923
average LE-List cost: 8.56577


==> figures/LeList_seq.txt <==
Sequential LE-List
clueweb_sym.bin 
chain_1e7_sym.bin 
#vertices: 10000000 #edges: 19999998
initialize LE_LIST finish 
sequential LE-List cost: 91.4417
LE-List size 166788106
sequential LE-List cost: 91.5967
LE-List size 166788106
average sequential LE-List cost: 91.5192
chain_1e8_sym.bin 
#vertices: 100000000 #edges: 199999998
initialize LE_LIST finish 
sequential LE-List cost: 1161.71
LE-List size 1860478029
sequential LE-List cost: 1165.54
LE-List size 1860478029
average sequential LE-List cost: 1163.62
hyperlink2014_sym.bin 


==> figures/scripts/breakdown_excel.txt <==
LJ
0.00546448, 0.0209329, 0.00209553, 0.0108279, 0.0, 0.010977289999999995
0.00542243, 0.0171561, 0.00214598, 0.0105004, 0.0, 0.01136719
0.00534286, 0.0170196, 0.00195696, 0.0046865, 0.0, 0.00929178
0.0046, 0.0207, 0.002234, 0.05182, 0.02689333333, 0.01215266667
TW
0.0397125, 0.166731, 0.00686307, 0.019249, 0.0, 0.02535743000000003
0.0377879, 0.150454, 0.00666676, 0.0198016, 0.0, 0.023995739999999984
0.0383644, 0.149903, 0.00688136, 0.0100041, 0.0, 0.02084914000000001
0.04506666667, 0.1827333333, 0.003881333333, 0.06934333333, 0.04693333333, 0.039042
SD
0.0763799, 0.562079, 0.0328191, 0.925194, 0.0, 0.11733800000000005
0.0749694, 0.54067, 0.0335557, 0.924973, 0.0, 0.11686189999999996
0.0761006, 0.540629, 0.0338931, 1.22579, 0.0, 0.08663730000000003
0.08296666667, 0.587, 0.1807333333, 2.356333333, 1.913333333, 0.1266333333
CW
0.879285, 8.63851, 0.259909, 9.60732, 0.0, 0.898276000000001
0.867601, 7.95892, 0.257294, 9.61749, 0.0, 0.9316949999999995
0.860324, 7.77058, 0.254376, 8.03886, 0.0, 0.721460000000004
1.1184, 8.708133333, 1.564666667, 7.698666667, 20.04, 1.240133333
HL14
1.34234, 10.7465, 0.668238, 11.0755, 0.0, 2.0339219999999987
1.32867, 8.40759, 0.6671, 11.0125, 0.0, 1.9994399999999999
1.31713, 8.39715, 0.659282, 8.43871, 0.0, 1.7651280000000025
1.74913, 8.25867, 2.72233, 14.92, 36.67667, 2.9832
HL12
5.02985, 31.0639, 1.99688, 61.716, 0.0, 8.251370000000001
4.97575, 24.0901, 1.99677, 61.5673, 0.0, 8.18808
4.96371, 23.9184, 1.96639, 57.281, 0.0, 7.415299999999995
5.0169, 27.5461, 9.7655, 191.8, 137.9, 7.9215
HH5
0.00222251, 0.0102905, 0.0165285, 0.652283, 0.0, 0.23496349000000016
0.0022588, 0.00287111, 0.0150697, 0.647805, 0.0, 0.2279283900000001
0.00220995, 0.00301955, 0.0177761, 0.152418, 0.0, 0.032596400000000025
0.002066666667, 0.0043, 0.01236, 2.654666667, 1.207, 0.07360666667
CH5
0.00503056, 0.034804, 0.0306955, 1.71336, 0.0, 0.3231999400000001
0.00539103, 0.0109337, 0.0301467, 1.72631, 0.0, 0.3248585700000002
0.00486476, 0.0110621, 0.0322, 0.455843, 0.0, 0.05320614000000001
0.004333333333, 0.02886666667, 0.01726, 6.402666667, 1.763666667, 0.1752066667
GL2
0.0213455, 0.0195012, 0.129252, 1.17428, 0.0, 0.3761413
0.0211362, 0.0191988, 0.130207, 1.16456, 0.0, 0.371618
0.0218701, 0.0192152, 0.127306, 0.212282, 0.0, 0.2177417
0.01875, 0.0017, 0.09461, 1.878, 0.8225, 0.17344
GL5
0.0213679, 0.0237848, 0.135385, 2.91343, 0.0, 0.7422823000000003
0.0206914, 0.020598, 0.13335, 2.90513, 0.0, 0.7396505999999996
0.021154, 0.0201644, 0.133983, 0.467943, 0.0, 0.22199060000000004
0.01865, 0.0026, 0.1545, 6.798, 3.212, 0.47425
GL10
0.0213498, 0.0518431, 0.119391, 2.6584, 0.0, 0.8463961000000002
0.0212861, 0.0254252, 0.119505, 2.65137, 0.0, 0.8523836999999999
0.0217261, 0.025907, 0.121852, 1.019, 0.0, 0.30065490000000006
0.01965, 0.0614, 0.1006, 6.479, 3.3935, 0.89085
GL15
0.0208261, 0.0834441, 0.122089, 2.99075, 0.0, 0.9008308
0.0210382, 0.0345808, 0.123813, 2.99568, 0.0, 0.9030280000000008
0.0210893, 0.0334329, 0.123322, 1.55398, 0.0, 0.35851579999999994
0.02245, 0.07055, 0.1073, 6.674, 3.808, 0.9277
GL20
0.0209102, 0.0222933, 0.124592, 2.93872, 0.0, 0.8990345000000008
0.0205032, 0.0203279, 0.123763, 2.94597, 0.0, 0.8897159000000006
0.0216978, 0.0211472, 0.127654, 1.80686, 0.0, 0.4031609999999999
0.01865, 0.0044, 0.1184, 8.365, 4.775, 1.38355
COS5
0.269777, 4.92311, 0.113302, 1.09231, 0.0, 0.6132809999999993
0.262848, 2.22875, 0.11525, 1.08693, 0.0, 0.5899219999999998
0.268876, 2.21408, 0.109826, 0.311152, 0.0, 0.31428599999999995
0.3205333333, 4.8745, 0.09058333333, 4.018666667, 2.190666667, 0.47505
SQR
0.0808664, 5.13048, 0.0022711, 0.0103478, 0.0, 0.03579469999999994
0.0839895, 0.467873, 0.0023, 0.0105653, 0.0, 0.028780200000000006
0.0793618, 0.464004, 0.00214362, 0.00291345, 0.0, 0.028275130000000034
0.0951, 10.83793333, 0.001645666667, 0.05168666667, 0.02903333333, 0.084601
REC
0.00968397, 1.69719, 0.00114911, 0.00478909, 0.0, 0.005707830000000085
0.00943511, 0.10006, 0.00111403, 0.00459428, 0.0, 0.005731580000000008
0.00966363, 0.0998229, 0.00116315, 0.00129056, 0.0, 0.004604759999999998
0.008833333333, 3.769466667, 0.0008383333333, 0.01605, 0.01242, 0.009391666667
SQR'
0.0832037, 0.0733932, 0.237973, 1.42928, 0.0, 0.5348701
0.0806844, 0.0720613, 0.237206, 1.39666, 0.0, 0.5321782999999998
0.0817448, 0.0707202, 0.231785, 0.562645, 0.0, 0.43457499999999993
0.09663333333, 0.0157, 0.2547666667, 2.373333333, 1.636333333, 0.3872333333
REC'
0.00935776, 0.00644431, 0.0428115, 0.189961, 0.0, 0.08321843000000001
0.00923498, 0.0061084, 0.0419038, 0.189921, 0.0, 0.08321582
0.00888829, 0.006236, 0.041336, 0.0549608, 0.0, 0.04761091000000003
0.008233333333, 0.001, 0.02817333333, 0.6632, 0.2334, 0.06239333333


==> figures/scripts/num_rounds_excel.txt <==
LJ
15 14 3 1 2 2 4 5 3 5 3 3 6 6 3 4 3 3 5 5 5 7 5 5 5 4 6 6 6 5 5 6 7 8 6 6 6 6 8 8 7 6 7 7 6 6 5 6 6 6 5 5 4 4
6 7 1 1 1 1 1 1 2 2 1 1 1 1 2 2 1 1 2 2 1 1 2 2 2 2 2 2 2 2 2 2 2 2 3 2 3 2 2 2 2 2 2 2 2 2 1 1 2 2 1 1 1 1
TW
16 24 1 1 2 2 3 3 3 1 4 2 5 2 3 3 3 3 4 4 3 5 3 3 4 4 4 4 4 4 5 4 5 5 6 4 5 5 7 6 6 5 8 11 65 65 13 7 7 7 7 6 9 7 8 7 6 5 5 6 4 4 3 3
9 8 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 2 2 2 2 1 1 2 2 2 2 2 3 1 3 2 3 2 3 2 3 2 3 2 3 2 3 1 3 1 3 1 3 1 3 2 3 1 2
SD
140 36 1 1 3 4 2 3 4 4 4 6 27 62 14 10 5 4 8 15 7 12 14 17 37 37 55 55 38 60 28 66 81 89 59 98 117 117 71 81 68 68 81 90 111 115 113 114 175 174 102 97 241 201 101 233 99 81 94 81 67 73 60 61 64 60 34 35 35 34 31 35 12 11
26 11 1 1 2 3 1 1 1 1 4 4 1 1 5 5 4 4 5 5 5 4 5 5 6 10 5 5 5 4 5 5 4 6 4 4 5 5 5 5 5 6 5 5 4 5 4 6 4 4 4 7 4 5 4 4 4 5 3 4 6 3 3 4 3 4 3 6 4 6 3 4 3 3
CW
502 488 5 6 8 15 4 4 13 17 14 14 10 16 22 12 50 20 12 14 19 18 59 25 81 23 43 38 490 490 454 454 51 51 295 167 268 268 125 163 606 606 230 230 333 296 516 516 541 537 666 666 625 625 594 594 489 489 602 602 297 351 320 320 566 539 231 240 379 380 199 190 168 205 207 200 108 110 101 109 82 75 81 81 33 32 13 13
31 24 3 4 1 1 2 2 7 6 7 8 7 5 7 4 7 4 9 5 9 4 11 8 9 11 7 7 9 11 11 9 8 10 13 9 8 15 10 12 14 15 10 13 19 16 9 19 30 30 10 18 101 18 14 20 14 23 13 22 7 11 6 10 7 28 15 13 12 11 6 9 7 11 8 15 5 15 5 13 5 7 5 8 4 5 3 3
HL14
793 305 3 6 1 3 4 10 13 6 6 21 14 11 12 14 19 8 15 15 14 18 27 95 34 34 65 61 121 121 188 58 109 108 218 125 135 135 132 133 190 131 131 115 241 214 419 229 151 164 313 313 502 502 336 356 417 417 183 416 340 342 271 271 274 274 307 307 211 233 180 180 246 242 149 149 114 114 114 119 110 120 114 123 124 124 121 126 86 84 34 36 9 9
80 21 1 1 1 1 2 4 1 2 1 2 5 4 7 6 4 3 3 7 7 9 5 18 7 9 11 12 10 10 24 12 12 16 9 34 8 12 8 14 14 30 16 19 20 33 44 22 39 60 19 35 28 25 71 42 38 47 36 74 54 74 31 52 39 274 59 38 42 70 26 39 29 51 15 36 11 29 11 18 8 20 12 16 9 19 8 9 5 7 7 5 3 5
HL12
5272 338 2 3 3 1 4 4 5 5 400 400 4 7 19 89 14 14 18 15 49 49 56 56 66 62 108 108 59 43 55 177 35 104 154 154 213 213 618 618 147 139 377 186 633 345 515 515 648 758 1055 1055 357 1061 704 428 932 696 1093 1511 1172 1129 742 767 1572 1637 912 751 777 734 988 1091 708 801 466 468 493 520 484 476 484 469 484 482 485 482 491 490 399 401 409 409 250 250 156 154 73 75
84 21 2 2 1 1 3 3 3 4 6 3 3 4 5 21 4 4 6 6 8 7 7 6 9 15 11 8 7 8 9 12 11 14 11 13 13 18 70 45 15 19 12 11 16 22 16 19 16 15 107 129 28 31 24 20 56 37 31 22 21 27 21 159 23 64 27 25 22 159 35 36 40 32 28 32 35 50 29 38 30 39 26 36 24 30 23 29 18 26 18 27 22 26 15 23 11 15
HH5
340 183 47 201 725 728 255 236 1090 590 1251 1168 666 628 604 530 704 687 444 470 829 840 597 494 819 495 385 453 467 546 567 486 239 178 206 187 130 156 226 237 120 118 90 125 68 66 78 79 50 55 41 37 35 32 24 28 17 17 20 20 13 13 7 8 7 7 4 4
6 4 3 10 43 53 16 15 65 41 81 85 41 41 40 37 45 42 30 32 54 56 38 33 44 31 24 30 28 31 31 29 13 11 12 11 8 8 11 12 7 7 5 7 3 4 4 4 2 3 2 2 2 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1
CH5
790 779 1058 1144 1142 2526 4542 2244 2175 2202 3070 3536 2018 944 2399 2395 2430 3418 1613 2431 1271 1300 1498 928 772 2302 1202 1000 416 598 583 452 361 349 313 254 299 346 200 207 160 158 129 75 148 137 77 67 85 87 52 47 60 59 23 26 25 25 11 10 10 14 8 8 7 9 8 7 6 6 4 4
18 19 70 70 65 147 301 141 133 151 186 210 122 56 139 143 149 203 87 138 84 83 89 54 44 129 68 55 26 31 30 25 14 15 17 15 10 10 14 14 7 6 6 3 7 7 3 3 3 3 2 2 3 3 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
GL2
8 6 2 3 8 5 4 3 6 8 69 84 21 29 12 6 15 16 2597 4142 1763 143 166 223 29 30 2899 2900 1388 1948 1509 1511 1506 1507 2941 2943 2803 2804 2759 2760 990 1017 1471 1472 3605 3606 1488 1489 742 742 563 640 351 362 582 591 357 358 366 366 187 188 167 168 143 103 84 86 69 60 36 36 33 29 20 20 13 13 8 8
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 11 17 8 1 1 2 1 1 12 12 6 9 7 7 6 6 12 12 12 12 12 12 5 5 7 7 15 15 7 7 3 3 3 3 2 2 3 3 2 2 2 2 2 2 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
GL5
92 88 7 3 7 5 187 166 1745 1622 2512 2609 32 35 200 287 320 165 5308 5206 4070 1626 512 513 5334 5337 1125 1070 4541 3236 12053 12059 3672 3678 2758 2817 1955 1944 2030 2654 1483 1855 2197 2225 1518 1504 860 883 622 573 409 377 321 343 256 258 164 193 134 131 112 109 103 108 85 62 51 46 33 34 23 22 17 16 12 13 8 9 5 5 2 2
2 2 1 1 1 1 8 8 94 104 114 137 1 3 6 12 14 8 129 125 96 67 25 20 114 113 27 26 120 82 258 258 88 88 65 65 45 46 51 64 36 43 52 53 38 40 21 21 20 19 11 12 10 10 8 7 5 7 5 5 4 4 3 3 2 2 2 2 1 1 1 1 2 1 1 1 1 1 1 1 1 1
GL10
132 194 151 174 649 148 171 216 4531 3029 284 189 354 204 385 236 1409 1397 684 1201 420 189 1527 1605 942 622 1859 1854 1241 1286 1454 1440 983 1148 1380 1112 517 354 570 463 487 475 930 958 540 516 269 354 195 251 223 223 203 225 142 124 107 125 85 87 49 55 44 44 32 28 24 22 14 16 11 13 8 10 7 8 7 6 5 5 2 2
8 11 22 26 76 21 24 32 494 318 38 32 52 33 61 37 157 155 73 129 43 35 161 167 97 78 191 191 129 134 155 157 101 166 139 106 52 43 51 47 54 51 97 96 46 45 22 29 18 22 22 22 17 20 12 12 10 11 8 8 5 5 5 4 3 4 3 2 2 2 2 2 1 1 1 1 1 1 1 1 1 1
GL15
1659 1127 988 304 31 58 197 331 3633 3674 298 360 299 415 704 718 1217 998 619 477 831 2196 1193 1253 787 1320 1245 1269 1414 1247 1534 1843 1121 1629 1386 1144 1884 1890 568 765 258 395 950 816 215 336 296 295 558 505 203 209 121 117 93 98 69 83 49 54 34 45 31 28 23 27 22 19 15 14 11 10 8 8 7 7 8 7 4 4 2 2
65 34 156 72 7 12 45 74 569 570 65 87 57 74 113 134 193 198 100 80 125 354 187 201 116 214 196 213 209 195 246 293 158 250 201 168 287 287 83 106 41 58 135 118 34 54 43 42 81 71 31 32 18 16 15 14 11 13 10 10 7 8 5 5 4 4 3 3 3 3 2 2 2 2 1 1 1 1 1 1 1 1
GL20
17 21 25 28 1878 59 292 408 3141 3163 298 177 560 314 948 938 249 210 3249 2240 745 1139 1429 1361 542 459 545 619 751 1161 1244 1137 652 656 804 811 345 333 462 467 468 217 219 232 449 434 150 153 126 125 129 136 109 109 59 47 69 72 47 55 33 32 27 24 16 18 17 15 14 14 11 13 7 7 10 9 6 6 5 4 3 2
2 2 6 6 365 17 77 127 616 613 75 51 139 91 187 241 63 63 596 506 143 236 255 317 119 95 107 140 149 249 229 226 135 137 154 158 69 75 90 93 89 47 44 50 89 85 32 33 28 27 25 28 24 24 14 11 14 15 9 10 8 8 5 5 5 5 5 4 3 3 3 3 2 2 1 1 1 1 1 1 1 1
COS5
971 1030 8 5 57 88 39 32 57 53 44 42 229 188 90 112 170 180 121 112 84 78 129 141 272 212 145 151 203 201 236 196 214 194 164 163 149 166 157 150 128 119 117 102 88 104 83 82 81 81 68 88 68 68 76 82 72 75 56 57 50 57 35 41 42 54 28 30 17 18 17 19 12 13 10 10 8 8 4 4
74 73 1 1 4 5 3 3 4 4 3 3 13 12 6 7 12 12 8 8 6 6 10 10 18 17 12 12 15 15 15 15 15 14 12 13 11 13 10 11 10 9 8 9 7 7 6 6 6 6 5 5 5 5 4 4 3 3 3 3 3 2 2 2 2 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1
SQR
10001 10001 1 1 3 2 2 3 3 4 3 3 3 3 5 3 4 4 4 4 6 6 5 6 4 5 5 5 7 8 9 8 6 8 6 11 8 6 8 9 8 7 7 8 8 8 8 8 7 8 7 7 6 6 4 4
263 264 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
REC
5938 5926 1 1 2 2 2 4 3 3 3 3 4 3 4 5 4 6 4 4 5 4 4 5 4 6 7 6 7 5 5 6 7 6 6 7 6 5 6 7 6 6 6 6 3 3
110 107 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
SQR'
3 6 2 13 6 6 15 6 6 15 11 13 9 19 16 8 15 13 14 11 19 17 17 19 22 20 15 25 19 21 22 21 25 26 23 26 42 28 40 32 31 25 35 34 29 33 47 46 36 35 38 39 39 38 35 38 39 37 47 44 42 35 41 46 46 51 41 42 40 40 32 36 35 33 33 38 24 26 20 19 16 17 12 12 5 5
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
REC'
2 4 9 7 8 6 7 10 12 9 11 10 9 12 12 10 10 16 14 13 13 24 21 12 24 18 18 21 19 26 23 21 26 27 34 30 28 27 33 30 29 32 26 31 36 30 32 35 32 32 34 43 34 33 32 29 33 39 28 30 32 30 26 25 20 23 21 21 14 13 11 11 6 6
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1


==> figures/scripts/pair.txt <==
soc-LiveJournal1 1386763 1359992 1321769 1298732 1287707 1296591 1249835 1255376 1247440 1252723 1263784 1271772 1279123 1283044 1269941 1269808 1269749 1270062 
twitter 1701063 1628444 1492714 1356395 1287814 1270514 1263745 1265638 1266175 1263216 1262414 1263473 1262911 1262715 1262540 1262303 1262321 1262513 
sd_arc 10983436620 10837641511 10702608684 10842451549 10267688610 10546364585 10311228271 10087165992 11302689665 11331376445 11162475001 11146963650 10871587586 10987042236 11157493129 11175642791 11120090768 11171624081 
clueweb 110299850319 101493075109 101837923176 102820160018 113297682213 113873443502 115015363694 106224426258 114534183942 112995422805 100649053157 92015191359 92089858340 91909357382 91691460968 91519321766 90871279822 90732310050 
Household.lines_5 63985652 63994694 63994744 43538287 43188818 43111390 43007370 42877281 42502074 42355371 42342026 42137600 41992099 41941533 41969851 41897489 41005394 41234487 
CHEM_5 205727826 205741331 205273690 195520543 179784829 178258468 176924720 175738128 174969362 173825184 172935706 172595496 171609104 171415437 169960285 170616354 163826138 165236201 
GeoLifeNoScale_2 244901436 243882315 228870344 215733803 201067688 191150302 186552937 185032968 184599858 184503615 184452650 184433064 184421526 184419768 184422260 184421240 184423337 184420112 
GeoLifeNoScale_5 609197500 609010891 597068172 592027735 584734574 579550516 571497988 557450728 544249462 533740039 526898997 522496008 520165721 518493993 517621737 517305898 516961242 516616112 
GeoLifeNoScale_10 1184706325 1183896419 1183944747 1182186382 1036932577 1030430218 1026763830 1025075200 1022332972 1015322544 1010260808 1002187524 996234997 989141059 988399432 986126061 989247175 987546058 
GeoLifeNoScale_15 2182235043 2179865158 2180292613 2181844362 1670046118 1649574233 1631075190 1621062216 1615533288 1615741643 1608050487 1604373528 1606765724 1588194932 1587256954 1587514256 1580836352 1591637577 
GeoLifeNoScale_20 2588662088 2583786279 2584649419 2584622175 2586053324 2130595631 2109872773 2081396940 2089228760 2075979042 2096386493 2069253983 2065041681 2078888019 2057437460 2052609653 2058294428 2067208018 
Cosmo50_5 373933437 373893459 372903060 374183768 371907360 372294557 370789184 366149208 361740055 357309354 354560777 352422778 350669131 348363654 347128606 344620937 342276854 340612624 
grid_10000_10000 777123 738470 680182 536556 517320 512424 511538 511231 511192 511242 511030 511046 511088 511129 511059 511137 510962 511092 
grid_1000_10000 89910 85915 79197 64031 61763 60857 60731 60699 60736 60753 60765 60764 60737 60749 60719 60710 60676 60729 
grid_10000_10000_03 567041321 551657547 490845641 450891083 414126149 384909069 369217210 363981401 362972044 362880258 362876068 362884290 362878882 362884678 362883632 362871474 362882818 362873465 
grid_1000_10000_03 42105596 41213715 37150639 34775439 32766840 31329939 30652128 30453342 30419812 30420503 30419253 30419813 30419793 30420694 30420014 30421055 30421115 30419780 
soc-LiveJournal1 1048064 1040838 1021052 1010716 1002526 1000595 977329 975943 968553 963354 960999 954602 948033 947480 935613 935613 935613 935613 
twitter 1072362 1052685 1005304 966909 944291 937115 932503 932123 930066 925562 924484 924280 922764 922810 922748 922748 922748 922748 
sd_arc 578564766 576858237 575918396 577772765 569236633 573150578 569868563 566166635 525015424 506082969 506403894 508325530 512389232 522715314 536907790 554465590 559598732 544759760 
clueweb 6744746773 6708817112 6700219482 6681572524 6693362230 6675025828 6655338094 6602305580 6633823806 6613750005 6537734391 6479850988 6490732796 6490287358 6476840165 6464759050 6438733807 6402842342 
Household.lines_5 45280042 45286114 45285338 36426074 36234927 36174021 36007408 35761827 35281926 34987729 34714170 34334314 33891499 33502841 33254497 32986268 32107978 32284552 
CHEM_5 113752915 113759892 113400902 109271972 101350967 101066256 100906035 100764514 100720772 100460750 100218645 100120839 99641403 99282746 98849119 98948468 95478556 94188343 
GeoLifeNoScale_2 150623130 150265126 145084415 140977450 134433403 129436759 126796310 125819997 125487705 125362691 125270316 125228922 125192885 125182543 125172332 125171717 125171717 125171717 
GeoLifeNoScale_5 453767402 453656235 444151905 440400786 436523904 434660460 428262538 416469501 405200668 395947856 389127150 384377406 381012836 378441526 376489635 374835098 373652287 373123118 
GeoLifeNoScale_10 931914951 931396134 931289410 929220673 869515926 865016696 861931083 860932011 857327823 847776031 839981028 829339115 820525467 811165083 806157478 800576780 793858710 787019281 
GeoLifeNoScale_15 1559549583 1557718731 1557904238 1558838628 1359724700 1346378581 1332703775 1325598857 1324668987 1323651385 1315553404 1306072263 1303411339 1284848815 1277887166 1269956470 1257776432 1255078128 
GeoLifeNoScale_20 1933788827 1930326173 1930986947 1930764591 1931393213 1753188155 1736295607 1715982128 1723270776 1716182539 1729907440 1706395720 1696334192 1701352801 1678153738 1667463282 1662662335 1654489451 
Cosmo50_5 307829635 307767681 307055601 307500546 305387952 304544201 301234505 294969257 289202517 284144133 280692058 277763248 274764343 271090961 267223360 262262824 258037600 255622549 
grid_10000_10000 438256 429126 408568 367499 361026 359016 358644 358568 358568 358568 358568 358568 358568 358568 358568 358568 358568 358568 
grid_1000_10000 52661 51663 49192 44354 43513 43142 43054 43054 43054 43054 43054 43054 43054 43054 43054 43054 43054 43054 
grid_10000_10000_03 238691019 237545721 226657349 218735735 211041518 204204243 199983674 198474674 198210784 198190039 198189811 198189811 198189811 198189811 198189811 198189811 198189811 198189811 
grid_1000_10000_03 23263108 23161941 22021473 21257331 20501040 19868102 19521025 19421064 19408595 19408121 19408121 19408121 19408121 19408121 19408121 19408121 19408121 19408121 


==> figures/scripts/scalability_tau.txt <==
192 threads
TW 0.277227 0.26368 0.260516 0.250661 0.237256 0.251583 0.247533 0.246841 0.236101 0.228344 0.226535 0.234407 0.249677 0.305388 0.345382 0.33115 0.352922 0.43831 
SD 2.35747 2.3197 2.30628 2.25992 2.19779 2.17162 2.0741 2.07791 2.18452 2.49839 3.07141 3.89089 5.12064 5.26653 4.19849 2.83438 2.40843 3.19257 
CW 21.6223 21.4272 21.1459 20.741 20.9437 20.5867 20.4591 18.908 18.7214 18.7988 17.3117 17.2485 16.9062 15.9293 16.1719 17.6399 18.0987 21.2446 
GL5 5.28433 5.25629 5.0549 3.25342 2.48643 1.92807 1.47362 1.19855 1.04218 0.934301 0.911641 0.868976 0.876738 0.886344 0.885781 0.940501 0.979902 1.01356 
COS5 6.93202 6.90177 6.80721 5.42167 4.71516 4.25868 3.9283 3.63939 3.4264 3.20055 3.03616 2.90694 2.79918 2.72464 2.69568 2.73072 2.88394 3.05666 
SQR' 2.35542 2.19235 1.68678 1.51099 1.41978 1.38782 1.36689 1.37187 1.36185 1.36711 1.3668 1.36965 1.36588 1.36862 1.35535 1.37044 1.37046 1.3614 
96 threads
TW 0.300057 0.293631 0.288261 0.280687 0.261561 0.27227 0.269641 0.267224 0.255807 0.252418 0.241792 0.257245 0.269308 0.33571 0.371151 0.37108 0.382016 0.398678 
SD 2.28093 2.26234 2.21614 2.17412 2.11711 2.12996 2.04707 2.01545 2.00653 2.17971 2.48192 2.93825 3.57915 4.11478 3.53248 2.55332 2.21898 2.28078 
CW 23.683 23.5029 23.2443 22.8856 22.8621 22.4425 22.4274 20.5252 19.8544 20.4465 18.9974 18.5394 18.5187 17.6626 18.0829 19.2525 19.6139 22.3866 
GL5 5.43505 5.42547 5.20621 3.45875 2.63371 2.02244 1.55691 1.25854 1.09005 0.996559 0.941688 0.917479 0.923124 0.914576 0.92494 0.946374 0.967311 1.0162 
COS5 9.09953 9.02159 8.9469 6.8913 5.88867 5.27754 4.81754 4.45066 4.14629 3.87334 3.6311 3.43456 3.26149 3.12141 2.99447 2.96595 3.00701 3.13664 
SQR' 3.07317 2.8486 2.13437 1.89335 1.7746 1.73861 1.72454 1.71761 1.71322 1.72255 1.72033 1.71755 1.71878 1.7175 1.71833 1.71852 1.7158 1.72433 
48 threads
TW 0.50954 0.505724 0.498597 0.491636 0.458639 0.495942 0.477012 0.472853 0.453026 0.447389 0.428102 0.454657 0.474239 0.593118 0.640554 0.657176 0.668312 0.672898 
SD 3.59482 3.57303 3.54456 3.49136 3.43701 3.49651 3.35606 3.35507 3.28958 3.41973 3.76138 4.10705 4.72598 5.52264 5.1129 3.89649 3.44375 3.40843 
CW 42.0746 41.8031 41.3346 41.0214 40.8223 40.3723 40.2764 36.9049 35.5878 36.6964 34.4934 34.0831 33.7916 33.2889 33.65 34.9786 35.3961 38.9639 
GL5 5.63708 5.60297 5.3957 3.96044 3.18009 2.55483 2.07658 1.76735 1.59522 1.50404 1.45765 1.44668 1.42375 1.42194 1.42441 1.44398 1.45961 1.50293 
COS5 15.8746 15.6226 15.4684 12.2549 10.5755 9.54259 8.76562 8.14412 7.61528 7.14489 6.73 6.35166 5.99973 5.67817 5.39982 5.23958 5.23908 5.40438 
SQR' 5.63087 5.27 4.01493 3.57478 3.36909 3.29426 3.27399 3.26593 3.26458 3.26255 3.26003 3.25921 3.25191 3.25145 3.25067 3.24956 3.24776 3.24444 
24 threads
TW 0.883658 0.881174 0.873513 0.863272 0.79637 0.853816 0.823158 0.806275 0.793589 0.782232 0.73821 0.772917 0.782146 0.934032 1.0362 1.03772 1.09396 1.09549 
SD 6.08561 6.05119 6.02868 5.98038 5.92234 6.0729 5.85448 5.86973 5.76555 5.85201 6.22867 6.40516 6.85944 7.42761 7.67458 6.20186 5.43247 5.3812 
CW 80.5176 81.4311 80.923 79.8262 80.5758 79.0018 78.8675 73.2373 70.3753 71.8412 69.879 68.8823 68.0528 68.406 66.355 68.4241 68.7499 75.6658 
GL5 6.49244 6.48422 6.34439 5.2188 4.45617 3.75919 3.22365 2.90393 2.74244 2.66824 2.66104 2.62469 2.60821 2.6045 2.60586 2.61874 2.62707 2.66811 
COS5 17.5058 17.5046 17.4909 14.3218 12.5743 11.5016 10.7009 10.0548 9.4917 8.99276 8.55606 8.13891 7.75448 7.38166 7.03222 6.7947 6.72138 6.84379 
SQR' 6.39438 6.12258 4.73999 4.25185 4.02249 3.94139 3.92396 3.92222 3.92228 3.92278 3.9232 3.92246 3.92248 3.92261 3.92354 3.92252 3.92316 3.92271 
4 threads
TW 4.56425 4.54906 4.5096 4.45656 4.02445 4.45778 4.16468 4.05636 4.03458 3.96056 3.67446 3.85379 3.85912 4.61967 5.17856 5.28499 5.63255 5.4896 
SD 29.4679 29.2172 29.1059 28.976 28.7751 29.8028 28.5003 28.7077 28.9164 28.5676 30.2307 29.2176 29.5512 29.5244 28.4125 26.1406 25.4005 24.8055 
CW 404.382 402.617 404.866 399.18 398.377 393.242 395.419 365.843 356.868 355.433 350.324 350.006 343.421 343.361 333.6 330.66 350.002 356.908 
GL5 30.4292 30.3835 29.8992 25.8416 22.3052 18.8052 16.1406 14.6687 13.9802 13.586 13.3501 13.2207 13.1447 13.0977 13.062 13.0507 13.0454 13.0591 
COS5 86.9607 86.9696 87.0052 71.3651 62.4136 56.9289 52.8292 49.5469 46.6746 44.046 41.6687 39.484 37.4448 35.4685 33.4975 31.6722 30.1944 29.3287 
SQR' 32.6969 31.2752 24.1036 21.5596 20.3596 19.9402 19.8677 19.8636 19.8627 19.8617 19.859 19.8634 19.8658 19.8647 19.8639 19.8612 19.862 19.8641 


==> figures/scripts/scale.txt <==
algorithm centered data
GBBS TW 11.53 5.812 3 1.544 1.059 0.6308 0.5177 0.3387 0.3546
GBBS SD 81.9 41.79 22.43 12.28 8.756 5.957 4.97 3.862 4.991
GBBS GL5 65.94 35.36 20.2 12.31 9.783 7.961 9.418 8.793 10.75
GBBS SQR' 164.9 83.21 42.47 21.94 15.09 8.776 7.513 4.636 4.578
GBBS CW 918.7 513.3 271.1 144.6 101.6 66.17 43.46 30.62 36.43
GBBS COS5 375 191.3 101.4 53.39 36.98 22.14 19.73 13.87 14.78
Ours TW 9.73172 4.85666 2.49078 1.2807 0.880766 0.54237 0.442966 0.255093 0.23712
Ours SD 78.9211 40.1741 21.0447 10.8263 7.34768 4.40861 3.10455 1.84168 2.00954
Ours GL5 30.4137 15.5892 8.17255 4.28339 2.93835 1.74207 1.5 0.939928 0.879807
Ours SQR' 77.2581 39.1767 19.9114 10.2003 6.93536 3.92713 3.38852 1.80399 1.45068
Ours CW 1186.01 582.986 304.688 155.216 106.112 53.8737 34.7611 19.3001 17.093
Ours COS5 167.712 86.1594 44.2158 22.7128 15.5595 9.01158 7.67043 4.01161 3.31496
Multi-step TW 4.322508100000001 2.3436082000000003 1.6277404999999998 1.1575275999999999 1.0127426000000002 0.8624731999999999 1.2998018000000002 1.2116915000000001 1.3543603000000002
Multi-step SD 15.998701299999999 8.433349000000002 4.6112508 2.5293988999999995 1.8485769 1.2895100000000002 1.6793500000000001 1.6252704000000002 1.8639833
Multi-step GL5 41.311934 22.2257238 12.145415600000002 6.6603838 4.984007499999999 4.3286 7.451702 11.5671341 24.065692099999996
Multi-step SQR' 17.664034700000002 10.4536807 5.659018600000001 3.0588945 2.3277066 2.0829344 3.0005058 2.7228629 2.9426716999999996
Multi-step COS5 1724.0778459999997 972.6157103000002 496.4951285000001 255.7740369 177.01289649999998 114.67279190000002 89.63445829999999 57.0059479 54.63199850000001
iSpan SD 82.23301889999999 47.5086853 30.334555299999998 17.3167107 12.771106399999999 7.651741400000001 7.820818 5.526747 4.8802053999999995
iSpan SQR' 1382.2154876 698.4408226 371.41104229999996 190.20695889999996 128.1866926 79.3829863 43.7973201 25.4001503 26.5158006
graph centered data
TW GBBS 11.53 5.812 3 1.544 1.059 0.6308 0.5177 0.3387 0.3546
TW Ours 9.73172 4.85666 2.49078 1.2807 0.880766 0.54237 0.442966 0.255093 0.23712
TW Multi-step 4.322508100000001 2.3436082000000003 1.6277404999999998 1.1575275999999999 1.0127426000000002 0.8624731999999999 1.2998018000000002 1.2116915000000001 1.3543603000000002
SD GBBS 81.9 41.79 22.43 12.28 8.756 5.957 4.97 3.862 4.991
SD Ours 78.9211 40.1741 21.0447 10.8263 7.34768 4.40861 3.10455 1.84168 2.00954
SD Multi-step 15.998701299999999 8.433349000000002 4.6112508 2.5293988999999995 1.8485769 1.2895100000000002 1.6793500000000001 1.6252704000000002 1.8639833
SD iSpan 82.23301889999999 47.5086853 30.334555299999998 17.3167107 12.771106399999999 7.651741400000001 7.820818 5.526747 4.8802053999999995
GL5 GBBS 65.94 35.36 20.2 12.31 9.783 7.961 9.418 8.793 10.75
GL5 Ours 30.4137 15.5892 8.17255 4.28339 2.93835 1.74207 1.5 0.939928 0.879807
GL5 Multi-step 41.311934 22.2257238 12.145415600000002 6.6603838 4.984007499999999 4.3286 7.451702 11.5671341 24.065692099999996
SQR' GBBS 164.9 83.21 42.47 21.94 15.09 8.776 7.513 4.636 4.578
SQR' Ours 77.2581 39.1767 19.9114 10.2003 6.93536 3.92713 3.38852 1.80399 1.45068
SQR' Multi-step 17.664034700000002 10.4536807 5.659018600000001 3.0588945 2.3277066 2.0829344 3.0005058 2.7228629 2.9426716999999996
SQR' iSpan 1382.2154876 698.4408226 371.41104229999996 190.20695889999996 128.1866926 79.3829863 43.7973201 25.4001503 26.5158006
CW GBBS 918.7 513.3 271.1 144.6 101.6 66.17 43.46 30.62 36.43
CW Ours 1186.01 582.986 304.688 155.216 106.112 53.8737 34.7611 19.3001 17.093
COS5 GBBS 375 191.3 101.4 53.39 36.98 22.14 19.73 13.87 14.78
COS5 Ours 167.712 86.1594 44.2158 22.7128 15.5595 9.01158 7.67043 4.01161 3.31496
COS5 Multi-step 1724.0778459999997 972.6157103000002 496.4951285000001 255.7740369 177.01289649999998 114.67279190000002 89.63445829999999 57.0059479 54.63199850000001


==> figures/scripts/scale_excel.txt <==
TW 9.73172 4.85666 2.49078 1.2807 0.880766 0.54237 0.442966 0.255093 0.23712
SD 78.9211 40.1741 21.0447 10.8263 7.34768 4.40861 3.10455 1.84168 2.00954
GL5 30.4137 15.5892 8.17255 4.28339 2.93835 1.74207 1.5 0.939928 0.879807
SQR' 77.2581 39.1767 19.9114 10.2003 6.93536 3.92713 3.38852 1.80399 1.45068
CW 1186.01 582.986 304.688 155.216 106.112 53.8737 34.7611 19.3001 17.093
COS5 167.712 86.1594 44.2158 22.7128 15.5595 9.01158 7.67043 4.01161 3.31496

==> figures/scripts/scale_pair.txt <==
algorithm centered data
GBBS TW 11.53 5.812 3 1.544 1.059 0.6308 0.5177 0.3387 0.3546
GBBS SD 81.9 41.79 22.43 12.28 8.756 5.957 4.97 3.862 4.991
GBBS GL5 65.94 35.36 20.2 12.31 9.783 7.961 9.418 8.793 10.75
GBBS SQR' 164.9 83.21 42.47 21.94 15.09 8.776 7.513 4.636 4.578
GBBS CW 918.7 513.3 271.1 144.6 101.6 66.17 43.46 30.62 36.43
VGC TW 10.0058 4.99004 2.55263 1.30315 0.890897 0.540283 0.451948 0.255967 0.238349
VGC SD 84.893 42.7419 22.1769 11.4245 7.7492 4.63531 3.08517 1.72198 1.62235
VGC GL5 30.5251 15.6728 8.20534 4.29287 2.94761 1.75079 1.50969 0.950437 0.86914
VGC SQR' 78.3628 39.5659 20.1884 10.3395 7.03082 3.97523 3.43098 1.82625 1.41812
VGC CW 1193.05 622.336 329.936 148.514 98.3632 68.2317 37.9444 21.0206 18.8629
multi-step TW 4.322508100000001 2.3436082000000003 1.6277404999999998 1.1575275999999999 1.0127426000000002 0.8624731999999999 1.2998018000000002 1.2116915000000001 1.3543603000000002
multi-step SD 15.998701299999999 8.433349000000002 4.6112508 2.5293988999999995 1.8485769 1.2895100000000002 1.6793500000000001 1.6252704000000002 1.8639833
multi-step GL5 41.311934 22.2257238 12.145415600000002 6.6603838 4.984007499999999 4.3286 7.451702 11.5671341 24.065692099999996
multi-step SQR' 17.664034700000002 10.4536807 5.659018600000001 3.0588945 2.3277066 2.0829344 3.0005058 2.7228629 2.9426716999999996
iSpan SD 82.23301889999999 47.5086853 30.334555299999998 17.3167107 12.771106399999999 7.651741400000001 7.820818 5.526747 4.8802053999999995
iSpan SQR' 1382.2154876 698.4408226 371.41104229999996 190.20695889999996 128.1866926 79.3829863 43.7973201 25.4001503 26.5158006
graph centered data
TW GBBS 11.53 5.812 3 1.544 1.059 0.6308 0.5177 0.3387 0.3546
TW VGC 10.0058 4.99004 2.55263 1.30315 0.890897 0.540283 0.451948 0.255967 0.238349
TW multi-step 4.322508100000001 2.3436082000000003 1.6277404999999998 1.1575275999999999 1.0127426000000002 0.8624731999999999 1.2998018000000002 1.2116915000000001 1.3543603000000002
SD GBBS 81.9 41.79 22.43 12.28 8.756 5.957 4.97 3.862 4.991
SD VGC 84.893 42.7419 22.1769 11.4245 7.7492 4.63531 3.08517 1.72198 1.62235
SD multi-step 15.998701299999999 8.433349000000002 4.6112508 2.5293988999999995 1.8485769 1.2895100000000002 1.6793500000000001 1.6252704000000002 1.8639833
SD iSpan 82.23301889999999 47.5086853 30.334555299999998 17.3167107 12.771106399999999 7.651741400000001 7.820818 5.526747 4.8802053999999995
GL5 GBBS 65.94 35.36 20.2 12.31 9.783 7.961 9.418 8.793 10.75
GL5 VGC 30.5251 15.6728 8.20534 4.29287 2.94761 1.75079 1.50969 0.950437 0.86914
GL5 multi-step 41.311934 22.2257238 12.145415600000002 6.6603838 4.984007499999999 4.3286 7.451702 11.5671341 24.065692099999996
SQR' GBBS 164.9 83.21 42.47 21.94 15.09 8.776 7.513 4.636 4.578
SQR' VGC 78.3628 39.5659 20.1884 10.3395 7.03082 3.97523 3.43098 1.82625 1.41812
SQR' multi-step 17.664034700000002 10.4536807 5.659018600000001 3.0588945 2.3277066 2.0829344 3.0005058 2.7228629 2.9426716999999996
SQR' iSpan 1382.2154876 698.4408226 371.41104229999996 190.20695889999996 128.1866926 79.3829863 43.7973201 25.4001503 26.5158006
CW GBBS 918.7 513.3 271.1 144.6 101.6 66.17 43.46 30.62 36.43
CW VGC 1193.05 622.336 329.936 148.514 98.3632 68.2317 37.9444 21.0206 18.8629


==> figures/scripts/tau_excel.txt <==
LJ 0.0497159 0.0448961 0.0431714 0.0404751 0.0409715 0.0376621 0.0369411 0.0443241 0.0452006 0.0346803 0.0376337 0.0477915 0.0476429 0.0545091 0.0600335 0.0766433 0.0517395
TW 0.254122 0.247061 0.244914 0.240507 0.226435 0.238493 0.230098 0.232688 0.220849 0.221278 0.213208 0.221968 0.238803 0.297222 0.329456 0.329131 0.344649
SD 1.69316 1.68611 1.65062 1.63077 1.60607 1.58909 1.55701 1.58819 1.66601 1.96323 2.45604 3.13662 4.15648 4.45909 3.47782 3.06778 3.04612
CW 18.67 18.5959 18.421 18.1891 18.3283 18.2386 18.1186 16.8337 16.267 16.7779 15.7548 15.6761 15.6825 14.886 14.8562 15.432 14.7886
HL14 25.5946 25.4058 24.9459 24.3391 23.7094 23.2804 21.7481 21.1575 21.2582 19.9093 20.7405 19.6478 19.2225 19.3687 19.1693 20.0886 19.8142
HL12 108.734 108.385 106.939 105.19 99.6977 99.3337 97.3862 99.163 97.9522 99.312 97.432 97.111 95.8262 92.8527 92.2035 91.7195 94.3014
HH5 0.943955 0.945428 0.921796 0.640608 0.487615 0.385696 0.300554 0.250301 0.221278 0.212458 0.212989 0.225559 0.241817 0.276135 0.290994 0.324396 0.366044
CH5 2.13139 2.13089 2.07653 1.47227 1.10394 0.906323 0.761727 0.650461 0.58003 0.553878 0.560577 0.589537 0.650176 0.716808 0.783551 0.882248 1.08321
GL2 1.75556 1.7262 1.19958 0.876765 0.727941 0.66588 0.637638 0.62468 0.619416 0.617672 0.617473 0.621274 0.613726 0.624615 0.617325 0.618416 0.627132
GL5 3.95224 3.94701 3.91498 2.83588 2.19259 1.69206 1.33363 1.09904 0.965442 0.888579 0.873918 0.853133 0.820596 0.834219 0.850034 0.877042 0.908281
GL10 3.70854 3.72317 3.69349 3.57786 2.76771 2.41849 2.14176 1.86857 1.64753 1.47446 1.37025 1.31296 1.30641 1.33594 1.36903 1.47637 1.68278
GL15 4.15846 4.14531 4.15954 4.12696 3.35085 2.99883 2.73872 2.49099 2.25703 2.06309 1.90861 1.82483 1.79894 1.83558 1.90246 2.03888 2.27062
GL20 4.07904 4.04475 4.0349 4.01546 3.84977 3.20568 2.94682 2.74402 2.53892 2.35532 2.19797 2.11174 2.0667 2.0948 2.16858 2.31861 2.57399
COS5 7.0098 6.97008 6.87469 5.4041 4.74196 4.28824 3.91963 3.63392 3.39868 3.19119 3.02811 2.91403 2.79037 2.69731 2.71887 2.77002 2.82338
SQR 5.52626 5.52559 3.13129 2.0049 1.51972 1.17771 0.942818 0.774971 0.66933 0.585915 0.515575 0.468939 0.437376 0.428896 0.421306 0.418659 0.415964
REC 1.76912 1.76483 1.07387 0.637157 0.45305 0.330283 0.237773 0.17602 0.141014 0.118161 0.100147 0.0891034 0.082334 0.0787632 0.080612 0.0833427 0.0871782
SQR' 2.33757 2.17444 1.66938 1.49954 1.408 1.37736 1.37415 1.36066 1.35881 1.36945 1.36675 1.3529 1.36816 1.36193 1.36718 1.3608 1.36369
REC' 0.342926 0.319035 0.226066 0.187645 0.172919 0.161899 0.160201 0.160272 0.159128 0.159822 0.161935 0.160598 0.157121 0.158893 0.160244 0.15916 0.159386


==> figures/scripts/tau_new_excel.txt <==
LJ 0.0465045 0.0461468 0.043288 0.0422081 0.0409928 0.0383857 0.037807 0.0432007 0.0455711 0.0345362 0.0386761 0.0474778 0.0475415 0.054676 0.061568 0.0773784 0.0535381 0.0677501
TW 0.256731 0.248475 0.244541 0.240612 0.227318 0.241696 0.228811 0.22721 0.2216 0.219807 0.213845 0.228033 0.236293 0.29772 0.334708 0.325832 0.344369 0.433869
SD 1.75001 1.73653 1.71209 1.69627 1.66218 1.66626 1.62087 1.60377 1.57715 1.56568 1.5593 1.53269 1.54545 1.59031 1.72778 1.8862 2.08409 2.61511
CW 19.0931 19.0705 18.8804 18.6957 18.8694 18.8004 18.6631 17.4382 16.6904 17.2533 16.2252 16.0475 15.8385 15.0341 14.9494 15.5972 14.8075 15.6196
HL14 25.8573 25.7399 25.2597 24.7927 24.3993 24.0244 22.1647 21.5105 21.356 19.9708 20.7821 19.5574 18.8975 19.117 19.5842 19.754 19.491 20.589
HL12 108.421 108.258 106.956 105.297 102.288 100.205 96.427 94.6596 91.006 89.3585 87.5322 87.3861 85.7123 83.0795 81.9536 81.659 84.0579 82.1568
HH5 0.913026 0.908473 0.895798 0.689754 0.535118 0.418245 0.329969 0.267035 0.23287 0.217955 0.21861 0.230555 0.246515 0.270528 0.294031 0.328622 0.361514 0.409506
CH5 2.14928 2.15442 2.12009 1.71085 1.36439 1.10926 0.906886 0.756785 0.659115 0.611374 0.604853 0.623221 0.657727 0.699693 0.773451 0.862605 1.01369 1.19587
GL2 1.74435 1.72381 1.31746 0.979132 0.775944 0.680033 0.633837 0.61272 0.601185 0.602348 0.603671 0.597107 0.596698 0.593613 0.597209 0.597736 0.597542 0.596396
GL5 3.70536 3.64141 3.6308 2.82832 2.29545 1.80784 1.42358 1.15912 0.996726 0.904359 0.86162 0.841623 0.83715 0.847788 0.866625 0.886567 0.913566 0.975638
GL10 3.72087 3.72398 3.70334 3.63811 3.00046 2.62615 2.3182 2.013 1.76307 1.56944 1.44337 1.37156 1.34603 1.35752 1.39647 1.47692 1.65512 1.977
GL15 4.15576 4.15962 4.13928 4.11099 3.71858 3.26795 2.94023 2.65725 2.37992 2.17125 2.00102 1.90691 1.86993 1.86834 1.93473 2.05597 2.24239 2.63423
GL20 4.06875 4.05888 4.05746 4.04368 3.91848 3.35322 3.07201 2.84317 2.62927 2.43595 2.27425 2.16145 2.10966 2.13015 2.1935 2.3073 2.54031 2.96129
COS5 6.93341 6.91105 6.83256 5.49459 4.80059 4.35653 3.97983 3.69567 3.45951 3.22632 3.06461 2.88727 2.81853 2.71357 2.73195 2.75077 2.8321 2.90355
SQR 5.45953 5.43105 3.13493 2.01981 1.51357 1.17826 0.946488 0.781349 0.667744 0.576685 0.507931 0.470547 0.438136 0.420486 0.423275 0.409663 0.415533 0.41488
REC 1.78019 1.78334 1.09941 0.657476 0.464962 0.336548 0.236743 0.176048 0.13914 0.116279 0.099512 0.0891105 0.0834795 0.0794514 0.080602 0.0836217 0.0884259 0.0925383
SQR' 2.33507 2.23432 1.84792 1.63103 1.48706 1.40457 1.37689 1.37174 1.37208 1.36788 1.37073 1.35843 1.36632 1.36723 1.36634 1.36571 1.36559 1.36818
REC' 0.337344 0.319311 0.244447 0.205749 0.18002 0.167707 0.165316 0.158317 0.159172 0.157074 0.158147 0.157405 0.157476 0.158105 0.161459 0.159299 0.157731 0.158604


==> figures/scripts/tau_pair.txt <==
soc-LiveJournal1 0.052742 0.0480389 0.0457722 0.0468896 0.0422048 0.0404361 0.040486 0.0457563 0.0478358 0.0376774 0.0441146 0.0482185 0.0512986 0.0587887 0.0632479 0.080496 0.0532494 0.0723237 
twitter 0.25597 0.252885 0.249238 0.243815 0.230305 0.238942 0.235348 0.233659 0.228954 0.222644 0.213723 0.227125 0.238541 0.298386 0.337021 0.329703 0.342787 0.431215 
sd_arc 1.80239 1.78499 1.74853 1.73644 1.6977 1.70254 1.62719 1.58947 1.53352 1.54767 1.57006 1.55061 1.59654 1.69981 1.8564 2.04779 2.31985 2.78264 
clueweb 19.8384 19.655 19.55 19.352 19.5049 19.5265 19.3131 17.9912 17.4329 17.9108 16.3586 16.1436 16.1037 15.1713 15.123 15.7714 15.1137 16.0462 
Household.lines_5 1.15915 1.16056 1.1446 0.70566 0.512984 0.404884 0.324282 0.269281 0.240141 0.226775 0.229966 0.242845 0.261444 0.283721 0.30928 0.340582 0.377089 0.426645 
CHEM_5 2.37903 2.36313 2.36122 1.78726 1.25507 1.01967 0.848965 0.723756 0.654761 0.628142 0.631169 0.656469 0.698834 0.750385 0.817452 0.915614 1.0809 1.26294 
GeoLifeNoScale_2 1.95895 1.93993 1.29649 0.943715 0.75713 0.680724 0.635472 0.620315 0.605559 0.605626 0.595036 0.601603 0.594619 0.592236 0.597421 0.599072 0.598315 0.601294 
GeoLifeNoScale_5 4.45968 4.44897 4.27161 2.98652 2.25757 1.77483 1.39413 1.1469 1.00127 0.917021 0.876526 0.855893 0.850776 0.869343 0.887612 0.906094 0.933482 0.994597 
GeoLifeNoScale_10 4.17479 4.16359 4.15215 4.03367 3.04222 2.61229 2.28888 2.00097 1.76666 1.5934 1.47759 1.42176 1.40695 1.42061 1.46713 1.56659 1.74345 2.11891 
GeoLifeNoScale_15 5.07556 5.07052 5.0753 4.8982 3.69445 3.26854 2.94912 2.69715 2.4452 2.21815 2.0693 1.98567 1.96283 1.97701 2.04998 2.2016 2.42662 2.87298 
GeoLifeNoScale_20 4.58962 4.53214 4.54734 4.51758 4.34696 3.39108 3.09126 2.87306 2.67383 2.48947 2.33907 2.25497 2.22969 2.26635 2.36372 2.51173 2.78497 3.32495 
Cosmo50_5 7.05654 6.97605 6.90719 5.55366 4.88042 4.38301 4.00438 3.7021 3.43982 3.22121 3.06574 2.92255 2.81388 2.74519 2.7293 2.75957 2.85478 2.91183 
grid_10000_10000 5.31302 5.32461 3.073 1.96103 1.47855 1.16702 0.939837 0.774868 0.663612 0.584936 0.512236 0.474788 0.439519 0.42758 0.42083 0.414636 0.415177 0.41649 
grid_1000_10000 1.85017 1.8553 1.11562 0.669257 0.473352 0.337226 0.238301 0.1759 0.139513 0.118135 0.101229 0.0900265 0.0832426 0.0798819 0.0812411 0.0831477 0.0878184 0.0936613 
grid_10000_10000_03 2.37212 2.29703 1.82838 1.62494 1.48687 1.41573 1.37718 1.38681 1.36992 1.37723 1.37252 1.36914 1.37576 1.36548 1.37998 1.37719 1.38317 1.36764 
grid_1000_10000_03 0.340064 0.325525 0.246245 0.205568 0.18139 0.1703 0.161761 0.160766 0.159533 0.159824 0.160957 0.158979 0.158914 0.158872 0.159399 0.160406 0.160587 0.159978 

